Real-time monitoring of LHCb interaction region with a fast trackless methodology

The increasing computing power and bandwidth of FPGAs opens new possibilities in the field of real-time processing of high-energy physics data. The LHCb experiment has implemented a cluster-finder FPGA architecture aimed at reconstructing hits in its innermost silicon-pixel detector on-the-fly during readout. In addition to accelerating the event reconstruction procedure by providing it with higher-level primitives, this system enables further opportunities. LHCb triggerless readout architecture makes these reconstructed hit positions available for every collision, amounting to a flow of $10^{11}$ hits per second, that can be used for further analysis. In this work, we have implemented a set of programmable counters, counting the hit rate at many locations in the detector volume simultaneously. We use these data to continuously track the motion of the beams overlap region and the relative position of the detector elements, with precisions of $\mathcal{O}\left(\mu m\right)$ and time granularity of $\mathcal{O}\left(ms\right)$. We show that this can be achieved by simple linear combination of data, that can be executed in real time with minimal computational effort. This novel approach allows a fast and precise determination of the beamline position without the need to reconstruct more complex quantities like tracks and vertices. We report results obtained with $pp$ collision data collected in 2024 at LHCb.

==> README.txt <==
%                                           
% LaTeX class for Web of Conferences Journal
% read-me file
%


This directory contains the LaTeX support for the Web of conferences Journal.

The WoC document class is derived from the LaTeX2e article.cls
based on TEX version 3.141 and LaTeX2e. You may use it with the LaTeX
engine or the PDFLaTeX engine. Be sure that the LaTeX version is at
least the 2007 version.
If you version is older than 2007, please update it.
If you are unable to easily update your old version, you may add some
specific styles in your local directory.



CONTENTS

  readme.txt       This file
  webofc.cls       Document class file for Web of conferences Journal
  webofc-doc.pdf   Main User's Guide Web of conferences Journal (PDF)
  woc.bst          Bibliography style for BibTeX users
  template.tex     A fill-in-form for a standard article with usage comments
  doiEDPS.sty	   DOI style to add hyperlink on DOI numbers
  cuted.sty		   Style to manage twocolumn option

  additional-styles.zip	For old LaTeX version, install these styles in  your local directory.

INSTALLATION

Copy webofc.cls and woc.bst to a place where LaTeX can find them or simply copy them in the same directory as the source file of the article.


GETTING STARTED

You should first read the "Main User's Guide" (webofc-doc.pdf) to get an overview of special instructions concerning the Web of conferences journal.
Alternatively to reading the entire documentation, it is also possible to proceed by merely filling out the template and then looking up additional commands as needed.

